Probing the strong interaction between charm hadrons and charged particles with femtoscopy measurements with ALICE

Studies of strong interactions between hadrons provide a valuable opportunity to test Quantum Chromodynamics at nucleon-scale distances. The femtoscopy technique has proven to be an effective tool for studying interactions between unstable hadrons by measuring the correlation function of hadron pairs in momentum space. While several measurements of the strong interactions between light and strange hadrons have been conducted using this technique, studies of charm hadrons have been limited. These studies can shed light on the formation of exotic charm states or, in the case of baryons, nuclei with charm content. In these proceedings, measurements of the strong interaction between charm hadrons and light-flavor hadrons using the femtoscopy technique are presented. The final results on the correlation functions and residual strong interactions between $\rm D$ mesons and light hadrons measured in pp collisions at $\sqrt{s} = 13$ TeV are discussed. Additionally, new studies of correlations between $\Lambda_{\rm c}^+$ and protons in pp collisions at $\sqrt{s} = 13.6$ TeV, utilizing the new data samples collected from LHC Run 3, are presented.

==> README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.

